Probabilistic Online Event Downsampling

Event cameras capture scene changes asynchronously on a per-pixel basis, enabling extremely high temporal resolution. However, this advantage comes at the cost of high bandwidth, memory, and computational demands. To address this, prior work has explored event downsampling, but most approaches rely on fixed heuristics or threshold-based strategies, limiting their adaptability. Instead, we propose a probabilistic framework, POLED, that models event importance through an event-importance probability density function (ePDF), which can be arbitrarily defined and adapted to different applications. Our approach operates in a purely online setting, estimating event importance on-the-fly from raw event streams, enabling scene-specific adaptation. Additionally, we introduce zero-shot event downsampling, where downsampled events must remain usable for models trained on the original event stream, without task-specific adaptation. We design a contour-preserving ePDF that prioritizes structurally important events and evaluate our method across four datasets and tasks--object classification, image interpolation, surface normal estimation, and object detection--demonstrating that intelligent sampling is crucial for maintaining performance under event-budget constraints. Code available.

==> data/NCaltech101_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,Test Accuracy-mean,Test Accuracy-std
NCaltech101,det,1,0.001,1,rpg_replearning,iccv25,10.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.001-1/testing,0.0,0.0,0.0292935094773118,0.0
NCaltech101,det,1,0.01,1,rpg_replearning,iccv25,9.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.01-1/testing,0.0,0.0,0.0493968983342906,0.0
NCaltech101,det,1,0.05,1,rpg_replearning,iccv25,10.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.05-1/testing,0.0,0.0,0.1344055140723722,0.0
NCaltech101,det,1,0.1,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.1-1/testing,0.0,0.0,0.404939689833429,0.0
NCaltech101,det,1,0.2,1,rpg_replearning,iccv25,13.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.2-1/testing,0.0,0.0,0.6800689259046525,0.0
NCaltech101,det,1,0.5,1,rpg_replearning,iccv25,22.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.5-1/testing,0.0,0.0,0.8265364732912119,0.0
NCaltech101,det,1,0.9,1,rpg_replearning,iccv25,40.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.9-1/testing,0.0,0.0,0.8523836875358989,0.0
NCaltech101,evDownNavi,4,0.001,1,rpg_replearning,iccv25,10.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.001-1/testing,0.0,0.0,0.0212521539345203,0.0
NCaltech101,evDownNavi,4,0.01,1,rpg_replearning,iccv25,10.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.01-1/testing,0.0,0.0,0.0453762205628948,0.0
NCaltech101,evDownNavi,4,0.05,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.05-1/testing,0.0,0.0,0.0528431935669155,0.0
NCaltech101,evDownNavi,4,0.1,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.1-1/testing,0.0,0.0,0.2372199885123492,0.0
NCaltech101,evDownNavi,4,0.2,1,rpg_replearning,iccv25,13.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.2-1/testing,0.0,0.0,0.5353245261344055,0.0
NCaltech101,evDownNavi,4,0.5,1,rpg_replearning,iccv25,26.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.5-1/testing,0.0,0.0,0.7794371051120046,0.0
NCaltech101,evDownNavi,4,0.9,1,rpg_replearning,iccv25,39.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.9-1/testing,0.0,0.0,0.8449167145318782,0.0
NCaltech101,poisson,3,0.001,1,rpg_replearning,iccv25,9.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.001-1/testing,0.0,0.0,0.0229753015508328,0.0
NCaltech101,poisson,3,0.01,1,rpg_replearning,iccv25,9.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.01-1/testing,0.0,0.0,0.0534175761056863,0.0
NCaltech101,poisson,3,0.05,1,rpg_replearning,iccv25,10.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.05-1/testing,0.0,0.0,0.2739804709936818,0.0
NCaltech101,poisson,3,0.1,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.1-1/testing,0.0,0.0,0.5519816197587594,0.0
NCaltech101,poisson,3,0.2,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.2-1/testing,0.0,0.0,0.7432510051694429,0.0
NCaltech101,poisson,3,0.5,1,rpg_replearning,iccv25,21.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.5-1/testing,0.0,0.0,0.8334290637564618,0.0
NCaltech101,poisson,3,0.9,1,rpg_replearning,iccv25,38.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.9-1/testing,0.0,0.0,0.8529580700746697,0.0
NCaltech101,uniform,2,0.001,1,rpg_replearning,iccv25,13.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.001-1/testing,0.0,0.0,0.0281447443997702,0.0
NCaltech101,uniform,2,0.01,1,rpg_replearning,iccv25,11.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.01-1/testing,0.0,0.0,0.0511200459506031,0.0
NCaltech101,uniform,2,0.05,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.05-1/testing,0.0,0.0,0.1292360712234348,0.0
NCaltech101,uniform,2,0.1,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.1-1/testing,0.0,0.0,0.4026421596783457,0.0
NCaltech101,uniform,2,0.2,1,rpg_replearning,iccv25,17.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.2-1/testing,0.0,0.0,0.6748994830557151,0.0
NCaltech101,uniform,2,0.5,1,rpg_replearning,iccv25,25.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.5-1/testing,0.0,0.0,0.829408385985066,0.0
NCaltech101,uniform,2,0.9,1,rpg_replearning,iccv25,42.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.9-1/testing,0.0,0.0,0.8546812176909822,0.0


==> data/NCaltech101_retrained_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,Test Accuracy-mean,Test Accuracy-std
NCaltech101,det,1,0.001,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.001-1/testing,0.0,0.0,0.4060884549109707,0.0
NCaltech101,det,1,0.01,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.01-1/testing,0.0,0.0,0.6341183228029867,0.0
NCaltech101,det,1,0.05,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.05-1/testing,0.0,0.0,0.7639287765651924,0.0
NCaltech101,det,1,0.1,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.1-1/testing,0.0,0.0,0.784606547960942,0.0
NCaltech101,det,1,0.2,1,rpg_replearning,iccv25,13.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.2-1/testing,0.0,0.0,0.816771970132108,0.0
NCaltech101,det,1,0.5,1,rpg_replearning,iccv25,26.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.5-1/testing,0.0,0.0,0.8190695002871913,0.0
NCaltech101,det,1,0.9,1,rpg_replearning,iccv25,41.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_det_0.9-1/testing,0.0,0.0,0.8420448018380241,0.0
NCaltech101,evDownNavi,4,0.001,1,rpg_replearning,iccv25,11.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.001-1/testing,0.0,0.0,0.3141872487076393,0.0
NCaltech101,evDownNavi,4,0.01,1,rpg_replearning,iccv25,11.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.01-1/testing,0.0,0.0,0.569213095921884,0.0
NCaltech101,evDownNavi,4,0.05,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.05-1/testing,0.0,0.0,0.7823090178058587,0.0
NCaltech101,evDownNavi,4,0.1,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.1-1/testing,0.0,0.0,0.7834577828834004,0.0
NCaltech101,evDownNavi,4,0.2,1,rpg_replearning,iccv25,35.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.2-1/testing,0.0,0.0,0.8357265939115451,0.0
NCaltech101,evDownNavi,4,0.5,1,rpg_replearning,iccv25,27.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.5-1/testing,0.0,0.0,0.8558299827685238,0.0
NCaltech101,evDownNavi,4,0.9,1,rpg_replearning,iccv25,33.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_evDownNavi_0.9-1/testing,0.0,0.0,0.8638713383113154,0.0
NCaltech101,poisson,3,0.001,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.001-1/testing,0.0,0.0,0.4537622056289488,0.0
NCaltech101,poisson,3,0.01,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.01-1/testing,0.0,0.0,0.6806433084434234,0.0
NCaltech101,poisson,3,0.05,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.05-1/testing,0.0,0.0,0.7725445146467548,0.0
NCaltech101,poisson,3,0.1,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.1-1/testing,0.0,0.0,0.7909247558874211,0.0
NCaltech101,poisson,3,0.2,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.2-1/testing,0.0,0.0,0.8144744399770247,0.0
NCaltech101,poisson,3,0.5,1,rpg_replearning,iccv25,16.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.5-1/testing,0.0,0.0,0.8351522113727743,0.0
NCaltech101,poisson,3,0.9,1,rpg_replearning,iccv25,46.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_poisson_0.9-1/testing,0.0,0.0,0.8420448018380241,0.0
NCaltech101,uniform,2,0.001,1,rpg_replearning,iccv25,15.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.001-1/testing,0.0,0.0,0.4055140723721999,0.0
NCaltech101,uniform,2,0.01,1,rpg_replearning,iccv25,14.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.01-1/testing,0.0,0.0,0.6168868466398622,0.0
NCaltech101,uniform,2,0.05,1,rpg_replearning,iccv25,11.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.05-1/testing,0.0,0.0,0.7736932797242964,0.0
NCaltech101,uniform,2,0.1,1,rpg_replearning,iccv25,12.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.1-1/testing,0.0,0.0,0.7909247558874211,0.0
NCaltech101,uniform,2,0.2,1,rpg_replearning,iccv25,29.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.2-1/testing,0.0,0.0,0.8202182653647329,0.0
NCaltech101,uniform,2,0.5,1,rpg_replearning,iccv25,28.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.5-1/testing,0.0,0.0,0.8529580700746697,0.0
NCaltech101,uniform,2,0.9,1,rpg_replearning,iccv25,44.0,0.0,/home/andreu/datasets/N-Caltech101/rpg_event_representation_learning/sampling/iccv25/events_uniform_0.9-1/testing,0.0,0.0,0.8420448018380241,0.0


==> data/esfp_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,mean_ae-mean,mean_ae-std,ae_11-mean,ae_11-std,ae_22-mean,ae_22-std,ae_30-mean,ae_30-std
esfp,det,1,0.001,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.001-1/test,0.0,0.0,30.53592897230579,3.7458077012887943,0.03783835590166283,0.017828324779603062,0.34937519189858873,0.081612577447174,0.6260757230334386,0.08030960704003322
esfp,det,1,0.01,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.01-1/test,0.0,0.0,30.33439839270807,3.489231388897614,0.0382634291854756,0.01762793739458341,0.35282279290308194,0.07919115272689699,0.6297567751683552,0.07751179818123125
esfp,det,1,0.05,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.05-1/test,0.0,0.0,29.89036184741605,3.003551129113422,0.039119375720897735,0.0175510660565699,0.3610249565478614,0.07629256362118864,0.6394717396225547,0.07172250113750767
esfp,det,1,0.1,1,esfp,iccv25,8.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.1-1/test,0.0,0.0,29.493144312212543,2.8055504662563053,0.040666828773086236,0.018457897469157478,0.3707799097203842,0.07814227733467713,0.649484251947967,0.06806889125102832
esfp,det,1,0.2,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.2-1/test,0.0,0.0,29.00939178466797,2.7538818536929983,0.04326448342352314,0.020114807078686778,0.3821305340798464,0.0808234494636141,0.6620942031245827,0.06550590001292078
esfp,det,1,0.5,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.5-1/test,0.0,0.0,28.456708846553678,2.645901549517738,0.04643912296120259,0.0216682600436647,0.39576318944784433,0.08044799546296814,0.6782869930122934,0.06319803895856982
esfp,det,1,0.9,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.9-1/test,0.0,0.0,28.44648527329968,2.6559891883580886,0.046847331912303114,0.01952652413918281,0.39752887522017893,0.0778683131586401,0.6806104408026695,0.062291340437379876
esfp,evDownNavi,4,0.001,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.001-1/test,0.0,0.0,30.542456719183154,3.7581870884887265,0.037813460110687855,0.01780862556494586,0.34931492770474565,0.08185654827881614,0.625916096746391,0.08067452299839233
esfp,evDownNavi,4,0.01,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.01-1/test,0.0,0.0,30.374161935621693,3.525260996988067,0.03819455701112919,0.017718610096045206,0.3521233024222481,0.07934214678042688,0.6290950207352692,0.07776489919983247
esfp,evDownNavi,4,0.05,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.05-1/test,0.0,0.0,30.052787165487967,3.0790145061754473,0.03872161633497421,0.01732521230390296,0.3570565456811736,0.07593465733680169,0.6350383338598646,0.07243266157596923
esfp,evDownNavi,4,0.1,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.1-1/test,0.0,0.0,29.76453128937752,2.9042217333304112,0.03956758002252124,0.017455690983885205,0.3637417499461587,0.07612379338575895,0.642831902442876,0.06986259289256147
esfp,evDownNavi,4,0.2,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.2-1/test,0.0,0.0,29.185657501220703,2.7573918890658966,0.0420231476921958,0.018918863195968756,0.37809515975216695,0.0793183904525704,0.6573119396881508,0.0665270479966683
esfp,evDownNavi,4,0.5,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.5-1/test,0.0,0.0,28.567469135407478,2.6515942025776917,0.04540867894392157,0.020898701689595848,0.39306214195674744,0.07961110131236472,0.6751510438556929,0.06324555878855367
esfp,evDownNavi,4,0.9,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.9-1/test,0.0,0.0,28.430056418142012,2.6933757452677303,0.04675943903355011,0.020829363752693324,0.3977744934462896,0.07953865045042681,0.6806190528401532,0.06316790876784865
esfp,poisson,3,0.001,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.001-1/test,0.0,0.0,30.541824279292936,3.7649014811654076,0.03782035172629733,0.01778064594134198,0.3494488228588552,0.08154781534803057,0.6260692577964437,0.08017261650044531
esfp,poisson,3,0.01,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.01-1/test,0.0,0.0,30.321527419551725,3.45225933210057,0.038281105580955384,0.017674979746824537,0.3528214708848287,0.07899920811589532,0.62982671827542,0.07736177255181967
esfp,poisson,3,0.05,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.05-1/test,0.0,0.0,29.836762766684256,3.021996195656261,0.03947943762368523,0.01795387722650476,0.3630660090883618,0.07924188546877287,0.6409878863809794,0.07231899360977756
esfp,poisson,3,0.1,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.1-1/test,0.0,0.0,29.47421516910676,2.8811325528526646,0.041153271337781135,0.018958970527467364,0.3721612477881422,0.07996668878560188,0.6504983171730392,0.06842833456956866
esfp,poisson,3,0.2,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.2-1/test,0.0,0.0,29.010121560865834,2.793684906036251,0.04370990893795957,0.020535618370561465,0.38278470787810137,0.08064612253069516,0.6629269954436517,0.06541471706596874
esfp,poisson,3,0.5,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.5-1/test,0.0,0.0,28.462165278773153,2.6647778541360307,0.0467527373117092,0.022135375216116207,0.3962219730415253,0.08052457802542394,0.6785857335639384,0.06276058889876417
esfp,poisson,3,0.9,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.9-1/test,0.0,0.0,28.453946021295362,2.6533437341226316,0.046719809160554834,0.019545596600250036,0.39706812996570834,0.07786662389202205,0.6804302934859381,0.06220607401525398
esfp,uniform,2,0.001,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.001-1/test,0.0,0.0,30.534946134013513,3.753686376253797,0.03784087027376957,0.017687561491268954,0.34952370154909257,0.08146293794852803,0.6260628489513058,0.08028929669171556
esfp,uniform,2,0.01,1,esfp,iccv25,5.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.01-1/test,0.0,0.0,30.332856209047378,3.502437688831089,0.038318613111995505,0.017578509513843613,0.35262518833138745,0.0789298269585541,0.6298500315387665,0.07744831755738947
esfp,uniform,2,0.05,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.05-1/test,0.0,0.0,29.89510948427262,3.0142157467713178,0.03894426553743589,0.01754347137510569,0.36098590569458777,0.07752103968571117,0.6393466965301244,0.0724793861016248
esfp,uniform,2,0.1,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.1-1/test,0.0,0.0,29.516659029068485,2.8499596091822035,0.04048058330319364,0.01838162432484579,0.3700560250368954,0.07874245978681381,0.6489696216616354,0.06893706988799786
esfp,uniform,2,0.2,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.2-1/test,0.0,0.0,29.014137944867535,2.755246089821583,0.04323734907653753,0.019767697518711217,0.3817767872683266,0.08048806704042649,0.661910463580586,0.0654241586791418
esfp,uniform,2,0.5,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.5-1/test,0.0,0.0,28.445852033553585,2.6628906166687525,0.04676460681195137,0.022033992575755845,0.3966374520093226,0.08009161937462848,0.6789731718802394,0.06310377136420968
esfp,uniform,2,0.9,1,esfp,iccv25,6.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.9-1/test,0.0,0.0,28.456782371767105,2.6620148192127924,0.04682207448957542,0.01931082116715027,0.39722034007615303,0.07783010781567685,0.6805274082348686,0.062071504280139043


==> data/esfp_physics_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,mean_ae-mean,mean_ae-std,ae_11-mean,ae_11-std,ae_22-mean,ae_22-std,ae_30-mean,ae_30-std
esfp,det,1,0.05,1,esfp,iccv25,11.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.05-1/test,0.0,0.0,42.64600127470846,15.02316097850002,0.07985419147591473,0.1056194772837718,0.17738590644994479,0.15713018298756862,0.4278956097774682,0.2520360908927706
esfp,det,1,0.1,1,esfp,iccv25,20.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.1-1/test,0.0,0.0,42.19696622707315,10.233003210369478,0.06544185588181155,0.059746628500246396,0.16546915359213238,0.1333660100383462,0.4018841532533261,0.18851550402834444
esfp,det,1,0.5,1,esfp,iccv25,112.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.5-1/test,0.0,0.0,40.30377314743483,6.544392194356553,0.07666954212338356,0.04477922636114466,0.19967819649431992,0.09598511630753748,0.42610234472275293,0.13542307075524335
esfp,evDownNavi,4,0.05,1,esfp,iccv25,7.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.05-1/test,0.0,0.0,38.09929164756224,5.996262074333806,0.08270537338283052,0.048023232451701675,0.22138880114317103,0.10299034572072871,0.46381778503826604,0.13266675584805168
esfp,evDownNavi,4,0.1,1,esfp,iccv25,9.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.1-1/test,0.0,0.0,38.638037479168545,6.14714600425334,0.08539147826046461,0.04308953413427863,0.21592185168346395,0.09375412775931609,0.4537746536800715,0.12943106064134968
esfp,evDownNavi,4,0.5,1,esfp,iccv25,74.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.5-1/test,0.0,0.0,40.53715814101312,6.584810346410055,0.07522511537518509,0.04329122640609034,0.19670005728020584,0.09381692519047367,0.42226338446484707,0.13371193959685346
esfp,poisson,3,0.05,1,esfp,iccv25,11.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.05-1/test,0.0,0.0,42.66305845910432,15.470324849036892,0.06973573849868141,0.12741143814038552,0.1754774006683281,0.22749435178196958,0.38469055767900456,0.27167803849163896
esfp,poisson,3,0.1,1,esfp,iccv25,17.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.1-1/test,0.0,0.0,45.73118627367125,13.445092126567609,0.060080664130347516,0.05629754080453057,0.15538397721874586,0.1187791457785551,0.33586558371717584,0.19188594735824746
esfp,poisson,3,0.5,1,esfp,iccv25,101.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.5-1/test,0.0,0.0,40.83332957862105,6.88726491245616,0.07410064357711114,0.04553943145849962,0.1926511658976712,0.09767524276317074,0.41593339611473,0.1397177490062126
esfp,uniform,2,0.05,1,esfp,iccv25,12.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.05-1/test,0.0,0.0,41.789981984914235,16.167855255342023,0.06314397975941025,0.06347036826799125,0.19356786517035815,0.1516876947477048,0.40537290696320516,0.19275010350705057
esfp,uniform,2,0.1,1,esfp,iccv25,20.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.1-1/test,0.0,0.0,42.52298911846066,9.855862942655532,0.07916822400654193,0.06090748867608986,0.18303788857086223,0.11098190614738204,0.396066185263434,0.15478980331488001
esfp,uniform,2,0.5,1,esfp,iccv25,112.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.5-1/test,0.0,0.0,40.36812840647388,6.573066201665881,0.07815976782797465,0.0457792563738737,0.2006151058713145,0.09449904354342632,0.42540275758312296,0.13476327121751489


==> data/esfp_retrained_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,mean_ae-mean,mean_ae-std,ae_11-mean,ae_11-std,ae_22-mean,ae_22-std,ae_30-mean,ae_30-std
esfp,det,1,0.001,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.001-1/test,0.0,0.0,28.67773191390499,2.5845785886964374,0.04850423735861981,0.02127617560179819,0.3938006701016422,0.08199026214958642,0.6727159975206615,0.0656598257268123
esfp,det,1,0.01,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.01-1/test,0.0,0.0,28.61178804213001,2.641895806253459,0.04534953276809914,0.02226600492734935,0.3936269617751525,0.08216751918115228,0.6750016195842856,0.0689777574126175
esfp,det,1,0.05,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.05-1/test,0.0,0.0,28.452754297564105,2.568499651666958,0.047611970528904014,0.02252953366250841,0.39867822201779407,0.08010292829857572,0.6790827279536856,0.06345421487869614
esfp,det,1,0.1,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.1-1/test,0.0,0.0,28.397976229267737,2.461734658186523,0.04599071621206611,0.02211310612341537,0.39652786637265447,0.08085570389035056,0.6754306763083994,0.06645591256490557
esfp,det,1,0.2,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.2-1/test,0.0,0.0,28.33122068835843,2.524869301691641,0.04695987688073739,0.020967183928118055,0.40367262854899616,0.07800096564254594,0.684805199444766,0.06220115236240451
esfp,det,1,0.5,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.5-1/test,0.0,0.0,28.38825588841592,2.4339654997642515,0.04594489715382086,0.01894155789062712,0.39561265597111767,0.0758015016621104,0.6810047404467114,0.060231457786808405
esfp,det,1,0.9,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_det_0.9-1/test,0.0,0.0,28.468375544394217,2.619404538214692,0.04474466515172432,0.017857698709636917,0.39969769495871427,0.0749228483749122,0.68089473075882,0.06263442141756474
esfp,evDownNavi,4,0.001,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.001-1/test,0.0,0.0,28.67328502285865,2.627855250115879,0.04098162108047525,0.02078356011560416,0.3899517981087182,0.08292893969887853,0.6727749518893072,0.06701869781921516
esfp,evDownNavi,4,0.01,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.01-1/test,0.0,0.0,28.600795376685358,2.5738439220617497,0.045774179458694594,0.021688866969805435,0.39317593614767804,0.08210483670449581,0.6730599569702184,0.06937961014459108
esfp,evDownNavi,4,0.05,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.05-1/test,0.0,0.0,28.587505955849924,2.7129722165968646,0.04556890008784965,0.02267579978828709,0.39522800873173514,0.08205320526996278,0.6765197449346149,0.06496645278554264
esfp,evDownNavi,4,0.1,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.1-1/test,0.0,0.0,28.549353876421527,2.809286864968698,0.048142371102613005,0.02263713298769309,0.3982371600953967,0.08198579955408261,0.6776868692683709,0.0665286245148674
esfp,evDownNavi,4,0.2,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.2-1/test,0.0,0.0,28.484140088481286,2.866979928029443,0.04929803333954645,0.022964580641590276,0.4026268467994305,0.07899475038809109,0.6824437819360216,0.06113230033568873
esfp,evDownNavi,4,0.5,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.5-1/test,0.0,0.0,28.341495083224387,2.639197968482776,0.04816887089158042,0.022775938779468093,0.40187500971399187,0.08106417940550227,0.6819220225506485,0.06407088446565674
esfp,evDownNavi,4,0.9,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_evDownNavi_0.9-1/test,0.0,0.0,28.481269774898404,2.6129026487248765,0.04504998052586749,0.019160380892665238,0.39737780066902817,0.0764775447002082,0.6812876206103359,0.06292409797420165
esfp,poisson,3,0.001,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.001-1/test,0.0,0.0,28.709034335228704,2.5648540577002343,0.04491242522771938,0.021150408007178708,0.39181848086293153,0.0811973541155746,0.6756673475812965,0.06299380873357796
esfp,poisson,3,0.01,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.01-1/test,0.0,0.0,28.632337077971428,2.568647446535639,0.0475060524263551,0.019231827375950125,0.3954182927783589,0.0785558997582039,0.6745270101063434,0.06512211221255043
esfp,poisson,3,0.05,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.05-1/test,0.0,0.0,28.637660918697232,2.6439581223674344,0.045402982082888683,0.022065683766478487,0.3930002739383263,0.08450347241502684,0.6739989796399294,0.06979198796821157
esfp,poisson,3,0.1,1,esfp,iccv25,543.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.1-1/test,0.0,0.0,28.434546809042654,2.6349805730342797,0.0484259405440144,0.02097944343551832,0.3942837045505289,0.07978708603729417,0.6782444780584856,0.0657647114447214
esfp,poisson,3,0.2,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.2-1/test,0.0,0.0,28.55501304134246,2.6660780999504374,0.05002998462942169,0.02250602886013681,0.3990247863461154,0.08117300744183231,0.6764299822700987,0.0658129426965769
esfp,poisson,3,0.5,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.5-1/test,0.0,0.0,28.521006861040668,2.5509999948525106,0.04932341408205181,0.019555481421643893,0.3992084740839618,0.07701239197911489,0.6793192282587646,0.06183029551765878
esfp,poisson,3,0.9,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_poisson_0.9-1/test,0.0,0.0,28.196210430514427,2.4884842453538516,0.051464054318589844,0.020012319423853273,0.40412557131602656,0.07630665092289984,0.6841202816038344,0.06217023921576507
esfp,uniform,2,0.001,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.001-1/test,0.0,0.0,28.644499194237493,2.5400996768511006,0.04689947892713194,0.02129703986183558,0.3919312293890496,0.08358224598520535,0.6731504815788771,0.06755995755025095
esfp,uniform,2,0.01,1,esfp,iccv25,3.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.01-1/test,0.0,0.0,28.51683751998409,2.398127438088477,0.04368638807316641,0.02034483691129028,0.3935073915630496,0.07902266375031536,0.6763375131316195,0.06214732943298024
esfp,uniform,2,0.05,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.05-1/test,0.0,0.0,28.475114391696067,2.487664222414614,0.04458712961502807,0.01896177386481328,0.39437699452628294,0.07483122022597588,0.6778469378384682,0.06014592281415267
esfp,uniform,2,0.1,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.1-1/test,0.0,0.0,28.50363503732989,2.6058332163696383,0.044165766597821884,0.019726077132892726,0.3975404109236152,0.08010475460335809,0.6765005774246717,0.06781116743425893
esfp,uniform,2,0.2,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.2-1/test,0.0,0.0,28.403942538845925,2.6164504309592003,0.04525875403408595,0.020839377964067384,0.3995103872009543,0.07961551757926509,0.6818497985761286,0.0628353460452233
esfp,uniform,2,0.5,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.5-1/test,0.0,0.0,28.39059134452574,2.677692096962433,0.04841933069740306,0.021420180716299073,0.4015405498969824,0.07900550400659336,0.6825334873284113,0.06279931699861009
esfp,uniform,2,0.9,1,esfp,iccv25,2.0,0.0,/home/andreu/datasets/ESFP-Real/realworld_dataset_clean/sampling/iccv25/events_uniform_0.9-1/test,0.0,0.0,28.47479820251465,2.724624652859149,0.05099089368900408,0.019778178429090926,0.40157354263627704,0.07936716596399815,0.6799600585925061,0.06478074149974672


==> data/gen1_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,test-AP_50-mean,test-AP_50-std
gen1,det,1,0.001,1,rvt,iccv25,581.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.001-1,0.0,0.0,0.0027420383244272073,0.0
gen1,det,1,0.01,1,rvt,iccv25,537.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.01-1,0.0,0.0,0.005584000456450365,0.0
gen1,det,1,0.05,1,rvt,iccv25,1161.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.05-1,0.0,0.0,0.06872065716284524,0.0
gen1,det,1,0.1,1,rvt,iccv25,885.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.1-1,0.0,0.0,0.17704383699018555,0.0
gen1,det,1,0.2,1,rvt,iccv25,915.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.2-1,0.0,0.0,0.34966602224793664,0.0
gen1,det,1,0.5,1,rvt,iccv25,974.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.5-1,0.0,0.0,0.5961723338715256,0.0
gen1,det,1,0.9,1,rvt,iccv25,1140.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_det_0.9-1,0.0,0.0,0.6793897936401296,0.0
gen1,evDownNavi,4,0.001,1,rvt,iccv25,464.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.001-1,0.0,0.0,0.0019665831510795382,0.0
gen1,evDownNavi,4,0.01,1,rvt,iccv25,435.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.01-1,0.0,0.0,0.0013516034703242284,0.0
gen1,evDownNavi,4,0.05,1,rvt,iccv25,566.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.05-1,0.0,0.0,0.004269593562918263,0.0
gen1,evDownNavi,4,0.1,1,rvt,iccv25,576.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.1-1,0.0,0.0,0.02632432171499306,0.0
gen1,evDownNavi,4,0.2,1,rvt,iccv25,552.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.2-1,0.0,0.0,0.34450536489853945,0.0
gen1,evDownNavi,4,0.5,1,rvt,iccv25,552.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.5-1,0.0,0.0,0.6166869496821945,0.0
gen1,evDownNavi,4,0.9,1,rvt,iccv25,556.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_evDownNavi_0.9-1,0.0,0.0,0.6765793358086111,0.0
gen1,poisson,3,0.001,1,rvt,iccv25,608.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.001-1,0.0,0.0,0.0035205367837148785,0.0
gen1,poisson,3,0.01,1,rvt,iccv25,542.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.01-1,0.0,0.0,0.009516091748583729,0.0
gen1,poisson,3,0.05,1,rvt,iccv25,1164.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.05-1,0.0,0.0,0.1161481540147493,0.0
gen1,poisson,3,0.1,1,rvt,iccv25,558.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.1-1,0.0,0.0,0.24079161697665385,0.0
gen1,poisson,3,0.2,1,rvt,iccv25,549.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.2-1,0.0,0.0,0.409800615292364,0.0
gen1,poisson,3,0.5,1,rvt,iccv25,543.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.5-1,0.0,0.0,0.616726460961845,0.0
gen1,poisson,3,0.9,1,rvt,iccv25,552.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_poisson_0.9-1,0.0,0.0,0.6798640560542708,0.0
gen1,uniform,2,0.001,1,rvt,iccv25,612.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.001-1,0.0,0.0,0.00260621559394394,0.0
gen1,uniform,2,0.01,1,rvt,iccv25,575.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.01-1,0.0,0.0,0.01234020472578375,0.0
gen1,uniform,2,0.05,1,rvt,iccv25,570.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.05-1,0.0,0.0,0.08215373737080857,0.0
gen1,uniform,2,0.1,1,rvt,iccv25,549.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.1-1,0.0,0.0,0.1985415456409463,0.0
gen1,uniform,2,0.2,1,rvt,iccv25,551.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.2-1,0.0,0.0,0.3828743783360322,0.0
gen1,uniform,2,0.5,1,rvt,iccv25,570.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.5-1,0.0,0.0,0.6114336570352686,0.0
gen1,uniform,2,0.9,1,rvt,iccv25,608.0,0.0,/home/andreu/datasets/gen1/sampling/iccv25/events_uniform_0.9-1,0.0,0.0,0.6801060075229745,0.0


==> data/hsergb-skip_10-close_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_10-close,det,1,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,28.9748461457124,5.10182940441148,0.7906638870834981,0.11021081235023332
hsergb-skip_10-close,det,1,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.585899001514893,4.9555222001383346,0.7958583576305679,0.11127168896173088
hsergb-skip_10-close,det,1,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.51437734230798,4.813835760658469,0.8034536599849884,0.11471241453409799
hsergb-skip_10-close,det,1,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.386261075865466,4.596749652514164,0.813274715952555,0.1158923084655304
hsergb-skip_10-close,evDownNavi,4,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.11574137130438,4.98744277008416,0.8135315726637891,0.07299334028997784
hsergb-skip_10-close,evDownNavi,4,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.417866128008228,4.9678176737810995,0.8162705985809413,0.07485070290636958
hsergb-skip_10-close,evDownNavi,4,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.04876275482514,4.781743662406207,0.8219687306293568,0.07869709212263234
hsergb-skip_10-close,evDownNavi,4,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.478255475827808,4.6791411240177085,0.8253202167143494,0.08149835747922579
hsergb-skip_10-close,poisson,3,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.69865095617574,4.780330277815458,0.7998023259176784,0.11107215812999882
hsergb-skip_10-close,poisson,3,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.327571730822164,4.7738769388994085,0.8052311132783772,0.11287887105826587
hsergb-skip_10-close,poisson,3,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.08718478046803,4.658097613020327,0.811043360375425,0.11450682146225136
hsergb-skip_10-close,poisson,3,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.429134055185436,4.597250098419252,0.8137712964506771,0.11604907334188866
hsergb-skip_10-close,uniform,2,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.501454617857817,4.794148312561408,0.7974642117760075,0.11051669351484548
hsergb-skip_10-close,uniform,2,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.23779227159017,4.77080696137123,0.8041102587078552,0.11236141018382793
hsergb-skip_10-close,uniform,2,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.06514304234852,4.644798138593204,0.8104470882393626,0.1140749073936966
hsergb-skip_10-close,uniform,2,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.422615545170256,4.595998669080582,0.8135581907415808,0.11608662994433777


==> data/hsergb-skip_10-far_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_10-far,det,1,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,22.911974585720234,1.6989302555804349,0.7048470247683838,0.06771907865916445
hsergb-skip_10-far,det,1,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.217703629729556,1.9415809524639327,0.7319997912010799,0.07472483463628223
hsergb-skip_10-far,det,1,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,26.570714155809938,2.2658639919029526,0.785325582009779,0.08235143811074541
hsergb-skip_10-far,det,1,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.438946047062952,2.4490036724066435,0.8441659710744546,0.07735578093055008
hsergb-skip_10-far,evDownNavi,4,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,20.504535216536418,0.48315803974276766,0.6515279055622165,0.08370960302792095
hsergb-skip_10-far,evDownNavi,4,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,21.17531991360715,0.47438666806569024,0.6583961662223721,0.08697745603890887
hsergb-skip_10-far,evDownNavi,4,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,22.36723722331034,1.1195088409378458,0.6689195958282497,0.06571412966477878
hsergb-skip_10-far,evDownNavi,4,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,23.069362793269743,1.9268506835424668,0.6792814719740823,0.07371732334692885
hsergb-skip_10-far,poisson,3,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,25.473487804343833,2.304093235762722,0.7579154803977467,0.07412642681610146
hsergb-skip_10-far,poisson,3,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,26.794986072042363,2.1818769277250123,0.7900609468668298,0.07545051388698674
hsergb-skip_10-far,poisson,3,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,28.588070900521103,2.3767247701140737,0.8298041267286607,0.07941388057527309
hsergb-skip_10-far,poisson,3,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.559289381567165,2.4242610871039028,0.8464583053151847,0.07657098232274236
hsergb-skip_10-far,uniform,2,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.53746936920395,2.0341382276036866,0.736629431484487,0.07144262688437794
hsergb-skip_10-far,uniform,2,0.2,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,26.464176095934253,2.2693408947345413,0.7779074071088692,0.07742228699682036
hsergb-skip_10-far,uniform,2,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,28.527061469093894,2.3293900199445425,0.8275038955791763,0.07920749938725981
hsergb-skip_10-far,uniform,2,0.9,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.55834326348428,2.4256619166600357,0.8462121427769121,0.07650956268292095


==> data/hsergb-skip_10_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_10,det,1,0.1,1,timelens,iccv25,11847.0,-1.0,,0.0,0.0,26.59290300834369,4.8678497594522,0.7577867971515618,0.09903448393877257
hsergb-skip_10,det,1,0.2,1,timelens,iccv25,11979.0,-1.0,,0.0,0.0,27.480830829978615,4.6150259405824725,0.7716776928534144,0.09732979085753
hsergb-skip_10,det,1,0.5,1,timelens,iccv25,13018.0,-1.0,,0.0,0.0,28.97519358696252,4.222127864070755,0.797354496515095,0.09684417089600174
hsergb-skip_10,det,1,0.9,1,timelens,iccv25,13551.0,-1.0,,0.0,0.0,30.632573058840407,3.7668125549801545,0.8265360252081488,0.09695347835707095
hsergb-skip_10,evDownNavi,4,0.1,1,timelens,iccv25,9542.0,-1.0,,0.0,0.0,26.82215801109687,5.533167027502503,0.7717620053069497,0.09970034970342082
hsergb-skip_10,evDownNavi,4,0.2,1,timelens,iccv25,9625.0,-1.0,,0.0,0.0,27.228580749963896,5.4095110355157106,0.775701198349117,0.09979321128013925
hsergb-skip_10,evDownNavi,4,0.5,1,timelens,iccv25,10729.0,-1.0,,0.0,0.0,27.16341082731884,5.170133594363007,0.765429573771691,0.10140723569857235
hsergb-skip_10,evDownNavi,4,0.9,1,timelens,iccv25,10998.0,-1.0,,0.0,0.0,27.701862125227812,5.098896886609474,0.7715698789104037,0.10187391277278438
hsergb-skip_10,poisson,3,0.1,1,timelens,iccv25,11664.0,-1.0,,0.0,0.0,28.03911102771199,4.272762829118233,0.784213982775569,0.09409660745679657
hsergb-skip_10,poisson,3,0.2,1,timelens,iccv25,11792.0,-1.0,,0.0,0.0,28.944355191435303,4.092761962569517,0.8002310285156023,0.09363020848970066
hsergb-skip_10,poisson,3,0.5,1,timelens,iccv25,12607.0,-1.0,,0.0,0.0,30.11439481320312,3.868541811353456,0.8195029511003235,0.09588653523665253
hsergb-skip_10,poisson,3,0.9,1,timelens,iccv25,13596.0,-1.0,,0.0,0.0,30.706083683969624,3.752317316187266,0.8277500347171737,0.0969869975983356
hsergb-skip_10,uniform,2,0.1,1,timelens,iccv25,11925.0,-1.0,,0.0,0.0,27.550567513196007,4.423849699682203,0.7744109841700677,0.09555052119005512
hsergb-skip_10,uniform,2,0.2,1,timelens,iccv25,12127.0,-1.0,,0.0,0.0,28.759998006953555,4.158039798119392,0.7947802978776959,0.0944321690071275
hsergb-skip_10,uniform,2,0.5,1,timelens,iccv25,12730.0,-1.0,,0.0,0.0,30.07632034368298,3.856436806491969,0.8182106292929378,0.09547551654818319
hsergb-skip_10,uniform,2,0.9,1,timelens,iccv25,13736.0,-1.0,,0.0,0.0,30.701433466683138,3.7510978361630207,0.8275152640442314,0.09699088577672257


==> data/hsergb-skip_5-close_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_5-close,det,1,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.74472158314706,4.95781062069809,0.7982005816161009,0.11037001486999333
hsergb-skip_5-close,det,1,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.956304349859224,4.969825633769037,0.7990051314033466,0.11154708416162852
hsergb-skip_5-close,det,1,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,31.30708748519067,4.60232043259261,0.8110109599469149,0.11326073406224817
hsergb-skip_5-close,evDownNavi,4,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.58232944766299,4.976261087523659,0.7985318530220673,0.10817762921113472
hsergb-skip_5-close,evDownNavi,4,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,29.74615415600134,4.944707718430505,0.7999846766528964,0.10905020548219947
hsergb-skip_5-close,evDownNavi,4,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.974377397877845,4.59016126614276,0.8106096621936231,0.1123426926391959
hsergb-skip_5-close,poisson,3,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.388545558161113,4.630065808773723,0.8060841091226365,0.10963420860697855
hsergb-skip_5-close,poisson,3,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.985711352218637,4.513214372284853,0.8110997540566665,0.11167436715651663
hsergb-skip_5-close,poisson,3,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,32.062852142093774,4.494922031464628,0.8201830491502385,0.11457007119221005
hsergb-skip_5-close,uniform,2,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.23139004613019,4.613458284575761,0.8044688121743498,0.10896331115401199
hsergb-skip_5-close,uniform,2,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.886246145433038,4.507033991202057,0.8096504256290414,0.1109592436941707
hsergb-skip_5-close,uniform,2,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,32.05845569141382,4.487517623274126,0.8195974833129755,0.11421891301106482


==> data/hsergb-skip_5-far_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_5-far,det,1,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.476393765945982,1.7387907311444357,0.7461454023745572,0.07205093475134627
hsergb-skip_5-far,det,1,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.659538203565916,1.734851212678974,0.7496907198404802,0.07362821988805338
hsergb-skip_5-far,det,1,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,27.8984335266084,2.19920832756057,0.8146829575446167,0.0784339616326171
hsergb-skip_5-far,evDownNavi,4,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.103895897227414,1.5695676956935305,0.7398043518872023,0.06794150410980809
hsergb-skip_5-far,evDownNavi,4,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,24.46716349086655,1.6423913858930856,0.7507479909137987,0.0715328008102457
hsergb-skip_5-far,evDownNavi,4,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,27.36883677174222,2.252860578614886,0.8160298631820395,0.08525935018766688
hsergb-skip_5-far,poisson,3,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,26.86904157553575,2.4271245442585423,0.7935983907958725,0.0778146386741219
hsergb-skip_5-far,poisson,3,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,28.228689801237806,2.328649235384556,0.8164863024969883,0.07486487229573709
hsergb-skip_5-far,poisson,3,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.815019617443934,2.0987945319148857,0.8716924259620749,0.06603257211289232
hsergb-skip_5-far,uniform,2,0.05,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,26.0293216510991,2.0908360908249737,0.7774483843732374,0.07325164404032476
hsergb-skip_5-far,uniform,2,0.1,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,27.448260179244937,1.969297057059339,0.8001177191060597,0.07068502383739016
hsergb-skip_5-far,uniform,2,0.5,1,timelens,iccv25,0.0,0.0,0,0.0,0.0,30.808056288593345,1.9799956910713554,0.870495958731455,0.06481702807532895


==> data/hsergb-skip_5_data.csv <==
dataset,sampler,sampler_id,prob_init,run-max,method,exp,infer_time-mean,Size-mean,Path,Size-std,infer_time-std,PSNR_avg-mean,PSNR_avg-std,SSIM_avg-mean,SSIM_avg-std
hsergb-skip_5,det,1,0.05,1,timelens,iccv25,5879.0,-1.0,,0.0,0.0,27.68800587880149,4.562820158929607,0.7787420565648513,0.09437877578850234
hsergb-skip_5,det,1,0.1,1,timelens,iccv25,5919.0,-1.0,,0.0,0.0,27.891121242963216,4.5776999456232454,0.7806711023445654,0.09517259152646991
hsergb-skip_5,det,1,0.5,1,timelens,iccv25,6523.0,-1.0,,0.0,0.0,29.98932422516696,3.966213413242777,0.813610356823791,0.09442411553601282
hsergb-skip_5,evDownNavi,4,0.05,1,timelens,iccv25,5082.0,-1.0,,0.0,0.0,27.441755764632738,4.612230835770718,0.776415896743657,0.09294059915025848
hsergb-skip_5,evDownNavi,4,0.1,1,timelens,iccv25,5126.0,-1.0,,0.0,0.0,27.684851716039674,4.54620184349923,0.7816192007534358,0.09304895317199507
hsergb-skip_5,evDownNavi,4,0.5,1,timelens,iccv25,5681.0,-1.0,,0.0,0.0,29.57589950912114,4.009924369189458,0.813863436512936,0.0958128338940704
hsergb-skip_5,poisson,3,0.05,1,timelens,iccv25,5095.0,-1.0,,0.0,0.0,29.017580538407863,4.048648142186339,0.8021832140313759,0.09211623255433418
hsergb-skip_5,poisson,3,0.1,1,timelens,iccv25,5216.0,-1.0,,0.0,0.0,29.916092926396722,3.8095883734762825,0.814264608530289,0.09242743149846183
hsergb-skip_5,poisson,3,0.5,1,timelens,iccv25,5595.0,-1.0,,0.0,0.0,31.59344235064731,3.554122745517751,0.8416553831898839,0.09540948754900971
hsergb-skip_5,uniform,2,0.05,1,timelens,iccv25,5087.0,-1.0,,0.0,0.0,28.59037354996333,4.131802652129207,0.7948218726592211,0.09120125912248638
hsergb-skip_5,uniform,2,0.1,1,timelens,iccv25,5202.0,-1.0,,0.0,0.0,29.54754899219579,3.8709885061314626,0.8069315535064534,0.0909549284801477
hsergb-skip_5,uniform,2,0.5,1,timelens,iccv25,5577.0,-1.0,,0.0,0.0,31.58745619781373,3.526443934287466,0.8408097196858889,0.0948243417531669

